AI Lifecycle Models Need To Be Revised. An Exploratory Study in Fintech

Tech-leading organizations are embracing the forthcoming artificial intelligence revolution. Intelligent systems are replacing and cooperating with traditional software components. Thus, the same development processes and standards in software engineering ought to be complied in artificial intelligence systems. This study aims to understand the processes by which artificial intelligence-based systems are developed and how state-of-the-art lifecycle models fit the current needs of the industry. We conducted an exploratory case study at ING, a global bank with a strong European base. We interviewed 17 people with different roles and from different departments within the organization. We have found that the following stages have been overlooked by previous lifecycle models: data collection, feasibility study, documentation, model monitoring, and model risk assessment. Our work shows that the real challenges of applying Machine Learning go much beyond sophisticated learning algorithms - more focus is needed on the entire lifecycle. In particular, regardless of the existing development tools for Machine Learning, we observe that they are still not meeting the particularities of this field.

==> title_page.txt <==
Mark Haakman
AI For Fintech Research, ING
Mark.Haakman@ing.com

Luis Cruz
Delft University of Technology
l.cruz@tudelft.nl


Hennie Huijgens
AI For Fintech Research, ING
Hennie.Huijgens@ing.com

Arie van Deursen
Delft University of Technology
Arie.vanDeursen@tudelft.nl

